Spectroscopy at $e^+e^-$ colliders

Exotic hadron states beyond the conventional $qqq$ baryon and $q\bar{q}$ meson configurations are well expected from QCD. Having been successful in the past decades, the heavy quarkonium sector is proved to be an ideal place for the study of exotic hadrons. In this talk, I briefly review the recent progress on exotic heavy quarkonium-like state at $e^+e^-$ machines, including BESIII, Belle/Belle II etc.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

